Lower-Resource, Higher Scores: Language Bias in LLM Evaluators

LLM evaluators (trained reward models and prompted LLM-as-a-Judge) are routinely validated via pairwise accuracy. In a multilingual setting, this operates under the premise that high pairwise accuracy implies reliable, language-neutral scoring. We show that this assumption does not hold. We conduct experiments with semantically identical instruction-response pairs across 23 languages, and find that multilingual evaluators assign significantly different scores to different evaluation languages. The bias is statistically significant and consistent across eight open-weight evaluators of different architectures and training paradigms, persists in frontier judges, and is strongly correlated with language resource level: lower-resource languages are scored more generously. Meanwhile, these biases are invisible to pairwise accuracy: evaluators achieve above 90% pairwise accuracy, yet have up to 43% difference in acceptance rate across languages under a global decision threshold, meaning, for instance, that harmful content in lower-resource languages is more likely to pass safety filters. Per-language thresholds would require language identification, which can be defeated by code-switched prompts. We then investigate why lower-resource languages receive higher rather than lower scores, and we find that model uncertainty is linked with the effect: models tend to give higher scores when less confident, both under negative log-likelihood and under token-free uncertainty measures; however, language identity remains a significant predictor after controlling for uncertainty, and the bias cannot be explained away by content difficulty alone, but is a structural, language-level misalignment.

==> within_language_effect/between_language_slopes.csv <==
model,dataset,model_short,split,beta_between,se_between,p_between,r2_between,n_languages
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.2252380001370899,0.08104834518052799,0.01124489211626596,0.26888266675988937,23
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.3102365742812328,0.06530367033976041,0.00010820756966653237,0.5180050555678655,23
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,-0.015412072224254015,0.03307452507217864,0.6460267572633033,0.010234062070939076,23
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.6071257241237452,0.12999161116079763,0.00013094431336942115,0.5095012339758921,23
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,0.2892821611463839,0.10310072139548225,0.010590491199470203,0.2726676011262319,23
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,0.40963751166456197,0.11138378462274841,0.0014002821480123121,0.3917551112249349,23
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.20919443165484644,0.07549417776196969,0.01144930273645583,0.2677427443900061,23
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,0.4362452281293283,0.07835842584185142,1.5910467943814443e-05,0.5961140867335056,23
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,0.06534239620737425,0.14173993858337994,0.649536032967904,0.01001874469471646,23
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,0.6088439212160902,0.1839937423337605,0.0033385423241062188,0.3427187119675565,23
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,-0.4087009764520036,0.08983391342403782,0.00017470549006016472,0.49638006414959196,23
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.7784125158605236,0.1924211994544893,0.000582975077974278,0.4379754555235987,23
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,1.086002133413635,0.37986001787927315,0.009397344567806018,0.28017148871019065,23
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,1.6766246251672041,0.5621557627782058,0.007100111487992652,0.2975473599255242,23
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,0.4654618932521012,0.2965499378452866,0.13145645512736015,0.10499719354478465,23
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,0.9391100246995713,0.46356297983641104,0.05567270541554841,0.16348247701248672,23


==> within_language_effect/demeaned_pooled_slopes.csv <==
model,dataset,model_short,split,beta_within,se_within,p_within,r2_within,n
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.2016382761727975,0.04487818306354789,7.370268506936256e-06,0.008708170479775955,2300
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.812846515328778,0.04092141185205727,3.696746764116244e-81,0.14653793755804462,2300
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.8839734234938332,0.03279021961595705,2.55816168902764e-139,0.24026977678054356,2300
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.24566438474395072,0.0737324052710396,0.0008764088797607284,0.00480755918390149,2300
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-1.3810685318385336,0.08870982755264001,4.935297674515116e-52,0.09540897691997752,2300
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.339065745794651,0.06975826639744867,2.7420898061754515e-76,0.13818926806981682,2300
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.3709615856608849,0.04760032498134855,9.813603914930399e-15,0.025748914026349226,2300
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.1447667738966654,0.0706371436129577,5.15205594009497e-56,0.10256957118950558,2300
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.07914239676126306,0.11085624867594832,0.4753496889243294,0.0002217439110433466,2300
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.839198883225638,0.13167034569955463,2.2257600082772894e-10,0.017369764950178522,2300
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.9692479886749599,0.12285050944438233,6.719024017941065e-55,0.1005691236000083,2300
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.6763979336729118,0.1275196864370671,1.239590694151303e-07,0.012095257483735567,2300
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.8197224349175831,0.1462701160598201,2.3430009376684606e-08,0.013482707377573414,2300
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.4947033713157818,0.14063276283944773,8.635415843705119e-26,0.046853973514265575,2300
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.5875325408085126,0.14257297917043996,4.377947389245887e-28,0.05119166887967381,2300
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.6419246048405833,0.14718419950861847,3.5112528834388132e-28,0.05137239078804256,2300


==> within_language_effect/item_fixed_effects.csv <==
model,dataset,model_short,split,beta_ife,se_ife,t_ife,p_ife,r2_ife,r2_adj_ife,n
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.45674198064761623,0.04870872952978047,9.377004595621091,1.6293646234103622e-20,0.8427011194353409,0.8355479188639603,2300
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.6354630146971414,0.03784691219119676,16.790352974818138,1.2652820014588877e-59,0.8476120671880844,0.8406821930265602,2300
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,-0.08330658695132732,0.026423521160268505,-3.152743589548184,0.0016392456964007497,0.9440627691618834,0.9415190115066712,2300
CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,1.2135792917048795,0.053669926607178876,22.61190518457969,5.840619959928541e-102,0.8676748036155517,0.8616572867267637,2300
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,0.788198224369854,0.22945826397760316,3.4350396046175438,0.0006034585351314534,0.4913876987231569,0.46825844445863474,2300
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,0.5125230657819027,0.09716435441577377,5.2748054455111895,1.4591866505078947e-07,0.7301604644775732,0.7178894533123878,2300
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.7088114904865492,0.057673524835183426,12.290067106391641,1.26521543284455e-33,0.8943200708650922,0.8895142532600487,2300
LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.083138179854039,0.06480892928427581,16.712792385490527,4.021254816980055e-59,0.8590521196325303,0.8526424843270519,2300
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,0.14495704803253462,0.30172215026905347,0.4804322384129659,0.630967864397912,0.6185053745916909,0.6011568240956331,2300
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,2.588469828910698,0.31730968270823934,8.157550714551471,5.683851936492345e-16,0.735747972207643,0.7237310541634249,2300
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,-1.435189090710809,0.21494700699222505,-6.676943823473298,3.07956734441353e-11,0.8145101744683495,0.8060749845851458,2300
Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,1.8447881611857113,0.25236448185844507,7.3100150528333065,3.720544333087123e-13,0.7732781405768616,0.7629679150460231,2300
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,3.9940109724959694,0.24529743876004817,16.282318285446678,2.285001620820614e-56,0.7781266495265469,0.7680369109875085,2300
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,4.025628999748923,0.20754288674113233,19.396612733685636,1.7060784721201164e-77,0.7087074964805776,0.6954609069617317,2300
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.3206259386131405,0.1778466728612537,7.425643209212135,1.5962893464783413e-13,0.8918046400287414,0.8868844326630634,2300
Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.9974524153277888,0.15706215788156638,12.717591826504632,8.337229114296081e-36,0.8106643658717056,0.8020542870118469,2300


==> within_language_effect/within_language_report.txt <==

════════════════════════════════════════════════════════════════════════════
  WITHIN-LANGUAGE EFFECT ANALYSIS
  Does NLL predict reward *within* each language (instance level)?
════════════════════════════════════════════════════════════════════════════

  Total (lang × model × dataset) cells: 368
  Significant (p < 0.05):  209  (56.8%)
    — β > 0 (higher NLL → higher score):  143
    — β < 0 (higher NLL → lower score):   66
  Non-significant:         159  (43.2%)

  Mean within-language β:   0.1970
  Median within-language β: 0.3929
  Mean within-language R²:  0.0759

────────────────────────────────────────────────────────────────────────────
  Per-Model × Split Summary
────────────────────────────────────────────────────────────────────────────

  Model                  Split         β̂_w (mean)   β̂_w (med)  R² (mean)  Sig+  Sig−    NS
  ────────────────────── ──────────── ──────────── ──────────── ────────── ───── ───── ─────
  BTRM-Qwen2-7B          Chat               0.2012       0.1691     0.0142     3     0    20
  BTRM-Qwen2-7B          Chat-Hard          0.8130       0.7696     0.1537    23     0     0
  BTRM-Qwen2-7B          Reasoning          0.9050       0.9239     0.2529    23     0     0
  BTRM-Qwen2-7B          Safety             0.1532       0.2679     0.0215     2     1    20
  Skywork-Gemma-27B      Chat              -0.0942      -0.1828     0.0131     1     0    22
  Skywork-Gemma-27B      Chat-Hard         -0.8795      -0.8604     0.0219     0     3    20
  Skywork-Gemma-27B      Reasoning          1.9735       1.9610     0.1035    23     0     0
  Skywork-Gemma-27B      Safety             0.7240       0.6943     0.0169     2     0    21
  Skywork-LLaMA-8B       Chat              -0.9208      -0.8403     0.0316     0     7    16
  Skywork-LLaMA-8B       Chat-Hard         -1.7303      -1.6872     0.0706     0    16     7
  Skywork-LLaMA-8B       Reasoning          1.6157       1.6539     0.0579    19     0     4
  Skywork-LLaMA-8B       Safety             1.6188       1.6187     0.0542    16     0     7
  URM-LLaMA-8B           Chat              -1.3837      -1.1844     0.1281     0    16     7
  URM-LLaMA-8B           Chat-Hard         -1.3309      -1.2307     0.1414     0    23     0
  URM-LLaMA-8B           Reasoning          0.3712       0.4234     0.0315     8     0    15
  URM-LLaMA-8B           Safety             1.1162       1.0534     0.1014    23     0     0

────────────────────────────────────────────────────────────────────────────
  Between-Language vs. Within-Language Slopes
────────────────────────────────────────────────────────────────────────────

  Model                  Split           β_between     β_within    Ratio w/b
  ────────────────────── ──────────── ──────────── ──────────── ────────────
  BTRM-Qwen2-7B          Chat               0.2252       0.2016         0.90
  BTRM-Qwen2-7B          Chat-Hard          0.3102       0.8128         2.62
  BTRM-Qwen2-7B          Reasoning         -0.0154       0.8840       -57.36
  BTRM-Qwen2-7B          Safety             0.6071       0.2457         0.40
  URM-LLaMA-8B           Chat               0.2893      -1.3811        -4.77
  URM-LLaMA-8B           Chat-Hard          0.4096      -1.3391        -3.27
  URM-LLaMA-8B           Reasoning          0.2092       0.3710         1.77
  URM-LLaMA-8B           Safety             0.4362       1.1448         2.62
  Skywork-Gemma-27B      Chat               0.0653      -0.0791        -1.21
  Skywork-Gemma-27B      Chat-Hard          0.6088      -0.8392        -1.38
  Skywork-Gemma-27B      Reasoning         -0.4087       1.9692        -4.82
  Skywork-Gemma-27B      Safety             0.7784       0.6764         0.87
  Skywork-LLaMA-8B       Chat               1.0860      -0.8197        -0.75
  Skywork-LLaMA-8B       Chat-Hard          1.6766      -1.4947        -0.89
  Skywork-LLaMA-8B       Reasoning          0.4655       1.5875         3.41
  Skywork-LLaMA-8B       Safety             0.9391       1.6419         1.75

────────────────────────────────────────────────────────────────────────────
  Item-Fixed-Effects Model: Score ~ NLL + C(item_id)
────────────────────────────────────────────────────────────────────────────

  Model                  Split             β_NLL         SE          t            p
  ────────────────────── ──────────── ────────── ────────── ────────── ────────────
  BTRM-Qwen2-7B          Chat             0.4567     0.0487       9.38     1.63e-20
  BTRM-Qwen2-7B          Chat-Hard        0.6355     0.0378      16.79     1.27e-59
  BTRM-Qwen2-7B          Reasoning       -0.0833     0.0264      -3.15       0.0016
  BTRM-Qwen2-7B          Safety           1.2136     0.0537      22.61    5.84e-102
  URM-LLaMA-8B           Chat             0.7882     0.2295       3.44     6.03e-04
  URM-LLaMA-8B           Chat-Hard        0.5125     0.0972       5.27     1.46e-07
  URM-LLaMA-8B           Reasoning        0.7088     0.0577      12.29     1.27e-33
  URM-LLaMA-8B           Safety           1.0831     0.0648      16.71     4.02e-59
  Skywork-Gemma-27B      Chat             0.1450     0.3017       0.48       0.6310
  Skywork-Gemma-27B      Chat-Hard        2.5885     0.3173       8.16     5.68e-16
  Skywork-Gemma-27B      Reasoning       -1.4352     0.2149      -6.68     3.08e-11
  Skywork-Gemma-27B      Safety           1.8448     0.2524       7.31     3.72e-13
  Skywork-LLaMA-8B       Chat             3.9940     0.2453      16.28     2.29e-56
  Skywork-LLaMA-8B       Chat-Hard        4.0256     0.2075      19.40     1.71e-77
  Skywork-LLaMA-8B       Reasoning        1.3206     0.1778       7.43     1.60e-13
  Skywork-LLaMA-8B       Safety           1.9975     0.1571      12.72     8.34e-36

════════════════════════════════════════════════════════════════════════════
  INTERPRETATION
════════════════════════════════════════════════════════════════════════════

  CASE A: Within-language NLL–reward association is widespread.
  → Higher NLL (harder) instances tend to receive different rewards
    even within the same language. The effect is NOT purely a
    language-level mean shift — model difficulty at the instance
    level modulates reward scores.


==> within_language_effect/within_language_slopes.csv <==
lang,model,dataset,model_short,split,beta,se,t_stat,p_value,r2,n,nll_mean,nll_std,score_mean,score_std,beta_raw
ar,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.28180910228364947,0.21460658455610726,1.3131428509826204,0.19220123797353517,0.017291105414977425,100,8193.34831298828,7552.637299560479,-5.524158325195312,2.1431059263004246,3.731267517639821e-05
ar,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.9245530196648319,0.2031987527297592,4.549993576458738,1.539576908241737e-05,0.17440619818948902,100,7235.337850952148,5817.685940646633,-5.9673828125,2.2138636206962885,0.00015892109493316313
ar,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.9432436273035645,0.15642555044440912,6.029984389530894,2.902390100659433e-08,0.2706201185424833,100,7242.218051757813,4889.089799746086,-7.2809375,1.8131921900253019,0.0001929282680290617
ar,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.3886067361686958,0.3555073676869434,1.0931045921695197,0.2770276254723003,0.01204575959703352,100,6682.2483892822265,4878.692983075166,-9.6459375,3.540733407982907,7.965386170370305e-05
ar,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-0.7172520923060001,0.295902618523346,-2.4239464182011305,0.017186520108466503,0.056563052113556236,100,5325.165173950195,4643.956298654318,6.753686274290085,3.015819923257465,-0.00015444850170399723
ar,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.230724211483136,0.30840733879913124,-3.990580173206316,0.00012727198698623364,0.13978290843597263,100,4802.349091186524,3689.292117077431,5.00660228073597,3.291802025334554,-0.0003335935925990285
ar,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.5510440146631778,0.22614047039775165,2.436733299855453,0.016624857170180952,0.05712721116199593,100,4853.871337890625,3147.470994723793,7.351197214126587,2.3054981493300573,0.00017507516847237373
ar,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.0751831265556646,0.34804716360557236,3.08918801526027,0.002611799168697804,0.08873729823877252,100,4431.946748046875,3013.0652136127574,4.213069294691086,3.609352837951793,0.00035684031055752927
ar,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,0.09584251299481518,0.5417250898391668,0.17692094162238256,0.8599356195829382,0.00031929617641509445,100,995.7599754333496,859.8935317390813,-20.72125,5.363661150510908,0.00011145858115827392
ar,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.43608245498639686,0.6685032336782047,-0.6523266201526147,0.5157176659911855,0.0043233703621005076,100,886.1626838684082,685.2515324873041,-21.09765625,6.6321966273997175,-0.000636383042302027
ar,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.3698883454739876,0.6022619817768182,3.9349791572136845,0.00015554735033482085,0.1364426055577301,100,748.2420129394532,429.2421834950348,-21.73,6.4158305191144205,0.005521098430209158
ar,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.3471601065572848,0.6074066012054111,0.5715448364708884,0.5689389278738897,0.0033222270386121036,100,786.5430035400391,507.02992971602504,-28.345,6.023031836210066,0.0006846935184905566
ar,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.9447736297133834,0.6237381112989949,-1.5146960119942021,0.13306814592439542,0.022875715938473956,100,5339.863310546875,4640.982096590609,-2.3976578667759894,6.246552801114536,-0.00020357191862632688
ar,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.003602070179275,0.62135302915052,-1.615188183038787,0.10948504461504055,0.02593045553054503,100,4820.93244934082,3694.6963955923425,-5.442079561948776,6.232416595916207,-0.0002716331635196172
ar,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.517175077819944,0.6399672885074786,2.3707072299871377,0.019710890970262716,0.054238940941123276,100,4872.014064941406,3156.228231247558,-2.8290254682302476,6.514485167071927,0.000480692448917185
ar,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.074664842630364,0.7008590359167371,1.5333537666738957,0.12841078432444067,0.023429459620207326,100,4446.566703491211,3013.2516336537756,-11.634619588851928,7.020885739715987,0.0003566462324712187
cs,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.0693580017520287,0.2236649183878538,0.3100978117263615,0.7571450556198938,0.0009802692806479018,100,10560.405168457031,9527.018675189487,-5.80455078125,2.2152557668848702,7.2801370624634794e-06
cs,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.6177126547519582,0.20727963499374094,2.980093315827244,0.0036336695250179366,0.08309203518750621,100,9733.730109863282,8209.431429895521,-6.05796875,2.1429241559113286,7.524426752655386e-05
cs,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.9913714979190412,0.15325819414682984,6.468636169425645,3.90143684549107e-09,0.2992153910019625,100,8482.265307617188,5833.028335310827,-7.70046875,1.8123599824689043,0.00016995828597602956
cs,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.20616847241516578,0.3661416462823569,0.5630839171356518,0.5746637700770598,0.0032249081335116174,100,9287.401143798828,6912.268078886114,-10.0915625,3.6304760766280713,2.982645783732234e-05
cs,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-2.2391096667834622,0.3419511041242355,-6.548040464785173,2.6979954594355378e-09,0.30435688205653805,100,5288.372190551758,4846.9284816186555,6.041069986820221,4.05867056384698,-0.00046196465973760367
cs,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.3212709253729038,0.3054494060809389,-4.325662119712191,3.663361362817435e-05,0.1603216167852977,100,4690.800515747071,3625.8589214808285,4.61117972522974,3.2998624435580957,-0.00036440218827744317
cs,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.4842104824474569,0.22277610584123603,2.1735296997808873,0.03214950908555811,0.045989454420595134,100,4882.8147265625,3109.634295847748,6.862009179592133,2.257901844195842,0.00015571299914398826
cs,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.0152345768042312,0.3360474581976617,3.0211047637416577,0.0032125358513068313,0.08519857448973275,100,4463.522603149414,3109.8063894607353,4.185647358298302,3.478165446572024,0.0003264623097582229
cs,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,1.0355620344974126,0.5349430023698454,1.935836210418269,0.05576941113197643,0.03683101048453156,100,945.7672843933105,792.4252633346551,-19.766484375,5.395967223229763,0.0013068261228063303
cs,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-1.05448607551105,0.6205277623089426,-1.6993374665258767,0.09242789927716968,0.028623374863553392,100,856.2096224975586,662.0223549796466,-20.5540625,6.232760372055767,-0.0015928254802565834
cs,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.9330056745417512,0.568032005727907,3.4029872525663283,0.0009666025529366679,0.10567884821187787,100,745.2697213745117,408.6985866143331,-21.311875,5.946194259513811,0.004729660776551265
cs,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.7403120231141073,0.612711660890255,1.2082551555138548,0.22985665039027714,0.014678084401279028,100,785.360242767334,507.75265052827274,-27.594375,6.110547329975851,0.0014580170528777675
cs,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.9931821117010875,0.7040385390796104,-1.4106928194576882,0.16150166519690642,0.01990252176756097,100,5290.277886352539,4825.632413826938,-2.53994484603405,7.040035271851949,-0.0002058138760953511
cs,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.9339359214770249,0.6605402606109881,-2.927809305201424,0.004244446723490325,0.08043446601511241,100,4698.0883746337895,3624.2437010380013,-6.378843519687653,6.819004682899574,-0.0005336108940254586
cs,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.9371571188544086,0.6717765705950733,2.883633046532771,0.004832750747547322,0.07821392079903432,100,4896.998243408203,3118.0885961233703,-3.298832606077194,6.92664321743044,0.0006212642967434666
cs,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.431214184153598,0.7011329755598688,2.0412877928195354,0.04391023942706079,0.04078481047811403,100,4465.976950683594,3103.860179819752,-12.132792177200317,7.08688535845128,0.00046110781453973605
de,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.11140212779297809,0.21933641070197096,0.5079053105521483,0.6126610311894521,0.002625413594960324,100,8446.462567138671,8256.465050875597,-6.103359375,2.1741756180032747,1.349271475220063e-05
de,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.7296867400687396,0.21285404519426793,3.4281083988926215,0.0008902004777539495,0.10707718301588816,100,7434.524238891601,6064.537397814297,-6.473955078125,2.2299133402617604,0.00012032026388883742
de,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.9529035733125009,0.16241147662659228,5.86721821083719,6.023346589868744e-08,0.2599542731397576,100,7412.526568603515,5005.802738036909,-7.59703125,1.868962016348831,0.00019035979306012253
de,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.18985661026399742,0.3471595568140629,0.5468857375160314,0.5857003746215913,0.003042592033394093,100,7044.644386596679,5064.949674978508,-10.371015625,3.4419444802930683,3.7484402106088656e-05
de,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-0.41522216428882996,0.6985176965114719,-0.5944332783013618,0.5535922312450434,0.0035926678556287063,100,5528.742780761719,5136.794194037241,6.2022986769676205,6.927427569813096,-8.083293754902957e-05
de,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.2149752662097384,0.3296842326026915,-3.6852695581408876,0.0003745775492671093,0.1217159368255275,100,4953.0578894042965,3827.104978727908,4.080921429991722,3.482520758549809,-0.00031746588425530576
de,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.30731508313486405,0.2329799268627284,1.319062492950021,0.19022207078373018,0.01744462756814565,100,4979.407156982422,3209.1037538350142,6.6292687356472015,2.3267676935561257,9.576352362169955e-05
de,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.0533829008828146,0.33603880274067094,3.134706147896066,0.0022702449167497354,0.09113152452719067,100,4697.2517761230465,3234.050443492572,3.9551663249731064,3.4894095598991943,0.0003257162865231091
de,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.6540224649442048,0.5563436590466924,-1.1755727854702025,0.24261373597235472,0.013905654665858016,100,797.3278886413574,663.4270357456783,-20.514375,5.54621813012029,-0.000985824257537375
de,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.7722159828233044,0.6978551755592406,-1.106556216631156,0.2711947257609683,0.01234037029147066,100,712.7809860229493,533.2609722560381,-21.49875,6.951438587623429,-0.0014481014418818844
de,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.7439583700171368,0.606092972120237,2.877377647057042,0.0049218614227804925,0.07790135951533268,100,639.8157763671875,330.4900280254161,-20.875,6.248324775489827,0.005276886508306444
de,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.6054547678697082,0.6824412760604825,0.8871895489159256,0.3771489854753046,0.00796769267962202,100,656.5777954101562,402.1544758788667,-28.68875,6.782900029670199,0.0015055278610204446
de,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.6406861576721024,0.7286804184036841,-0.879241628415993,0.3814211153809284,0.007826686704075356,100,5519.307826538086,5103.00047067676,-4.952399448156357,7.241964075083464,-0.00012555087175744167
de,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-2.0541527964460675,0.6890566650385399,-2.981108667356372,0.003622655032678348,0.08314395714840207,100,4951.572315063477,3820.1886038381067,-9.641289112567902,7.123893198194552,-0.0005377097859467671
de,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.9417558372081851,0.6935510443030998,2.7997302479146544,0.006160809363122179,0.07406085915436357,100,4982.731063232422,3208.6229878067406,-5.065489591360092,7.135102993973964,0.0006051679628884898
de,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,2.0704774729666173,0.7005362692789093,2.955560709366047,0.003909380415026297,0.081841114478607,100,4695.522972412109,3223.037801656592,-15.274047569036483,7.23743609950603,0.0006423993761110787
el,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.6059611998898453,0.2245679398628691,2.6983424270618124,0.00820699671249982,0.06915823622090078,100,16326.837454223632,9792.606865403706,-5.63375,2.3042142734495745,6.187945745383133e-05
el,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,1.2104144845816427,0.19470795386993972,6.216564144011142,1.2443572489059656e-08,0.2828166441383847,100,15689.037860107423,11373.9620070606,-5.920888671875,2.2760491163211887,0.0001064197756094363
el,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.9426322316632041,0.16145108707010578,5.838500370418017,6.845400779855358e-08,0.25807086361206527,100,12254.633928222656,8398.085949387883,-7.7725,1.8555505837217159,0.00011224369902190753
el,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,1.0393973696672285,0.29787389654713275,3.48938722632503,0.000726988935151187,0.11051265931050505,100,15768.261701660156,10689.245724503002,-8.794375,3.126623578238992,9.72376719981854e-05
el,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-0.7070520188499743,0.41992542754713746,-1.6837561444659273,0.09541165295135112,0.028115572736623167,100,7059.722322387695,5932.586620190218,7.606179863214493,4.2167504429386335,-0.00011918106959343543
el,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.1103424469573668,0.34146603296280253,-3.2516922322353556,0.0015735760428132685,0.09738566171364162,100,6498.736764526368,5283.546567333353,6.104551745653152,3.558028585174089,-0.0002101509720425849
el,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.663316579399347,0.22113475938302918,2.9996034149041733,0.003427343911489062,0.08409178253051068,100,5736.632248535157,3766.807929547266,7.864460589885712,2.287410304608749,0.00017609514257316305
el,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.1966022270326482,0.35902021438970133,3.3329661647791977,0.0012133805436671064,0.10181284513751938,100,6125.340043945313,4407.6060288420185,5.113081306219101,3.7501489697212507,0.0002714857496796336
el,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,0.2733532840818085,0.49712669162019624,0.5498664398624764,0.5836619923143509,0.003075746329025012,100,1041.3288932800292,838.080151661855,-20.71,4.928889010213154,0.00032616603977527424
el,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.7544249078114148,0.5959878644043605,-1.265839378399758,0.20857161047061987,0.01608746523204924,100,956.472103729248,767.2423994361847,-19.7134375,5.948017091789393,-0.0009832940780720814
el,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.32854108297361,0.6736731805854327,3.456484761572475,0.0008107451821490009,0.10866377191362928,100,798.431489868164,446.9653872280722,-21.594375,7.0638507834342725,0.005209667570490038
el,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.3146280042487374,0.5830431237240189,0.5396307604815613,0.5906757326963681,0.0029626391135285533,100,860.2820863342286,576.0281712715836,-26.5025,5.780401424209221,0.0005462024601230793
el,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,0.7878384662950233,0.6615162142738259,1.1909586632881957,0.23654643531007158,0.014266803597653591,100,7061.229956054687,5912.105461635709,-0.003793178200721741,6.595896619883998,0.00013325852717063189
el,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-0.6005293484744326,0.644354479334847,-0.9319859917701603,0.3536341508363099,0.008785376827455902,100,6505.99203918457,5283.577902216153,-3.575245320498943,6.406989902613361,-0.00011365959953435068
el,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.5178528127971964,0.6402928294744923,2.370560379448485,0.01971828635308347,0.0542325860266254,100,5753.063986816406,3778.044598067633,-1.7305471247434616,6.517777082258074,0.0004017561924953286
el,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.3894044995161803,0.7074477650523437,1.9639676145042013,0.05236696871493186,0.03786840765957854,100,6133.171271362305,4405.086780400486,-10.587507394552231,7.139867940688842,0.00031540910969065256
en,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.08054522584891054,0.205726478839974,0.3915160863252965,0.6962658036189422,0.0015616883947614086,100,5268.077984008789,5174.234218139913,-6.59203125,2.0381803587525535,1.5566598351217616e-05
en,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.469938810729675,0.1883148990146785,2.49549458480736,0.014248727908010227,0.0597490453837415,100,4257.528919677734,3218.259420808192,-7.28046875,1.922541963791444,0.00014602266296222344
en,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.9241834497533774,0.1632067175619743,5.662655701671338,1.4893077176066268e-07,0.24653445982596303,100,5808.883592529297,3722.89248494307,-7.8009375,1.861312829488571,0.00024824338964693737
en,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,-0.5979887547770718,0.3427228995545902,-1.7448170389379596,0.08415157893439977,0.030129199699651443,100,4064.975695800781,2761.5057517607465,-11.82734375,3.4450792686079357,-0.0002165444538349384
en,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-1.3879681243492594,0.30722232329082627,-4.5177971101903465,1.7462752922120524e-05,0.17237062867667305,100,3904.996951904297,3695.6600919801044,6.436597118377685,3.3430883917680774,-0.0003755670407463251
en,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.6919597657309817,0.3261092973744072,-5.1883211529183635,1.1461477475123937e-06,0.2154896062353391,100,3229.8172912597656,2294.135330806312,3.477052696943283,3.6448265644043127,-0.0007375152385349099
en,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,-0.045565580624794405,0.238862535510103,-0.19076068386985345,0.8491077210211746,0.0003711850124701007,100,4236.448487548828,2669.553548373327,6.380214854478836,2.365057438505155,-1.7068614582599198e-05
en,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,0.8122181074727852,0.35595873914352527,2.281775998608908,0.024665704005127024,0.05044741970391573,100,3038.839493408203,1917.650026128152,4.009065834283828,3.6162062169387132,0.0004235486644623583
en,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.08839652543414195,0.5619172684812667,-0.15731234897453403,0.875322348223547,0.00025245844394446664,100,617.7397738647461,443.0421805232874,-20.2609375,5.563399462039262,-0.00019952169188435908
en,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-1.687312400320988,0.7855770488371727,-2.1478636663565753,0.034190108124369865,0.04495828031261969,100,570.4198229980469,412.0104639259877,-22.31796875,7.957756625012459,-0.004095314435082143
en,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.2026819709220748,0.5978496308513724,2.011679708172415,0.04699917488459527,0.03965683448477609,100,543.8344183349609,243.34648960232104,-20.009375,6.039371960053049,0.004942261435073538
en,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,1.7814482630917514,0.6395101104450998,2.785645189959329,0.006413998221206673,0.07337209148608888,100,504.844172668457,290.9734347063733,-30.30625,6.576695955227062,0.006122374246602422
en,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-3.1300687574986377,0.7962683522708558,-3.9309219669123867,0.00015783031589910288,0.13619969166823015,100,3912.688405151367,3684.376351233921,-8.61487444937229,8.481366206680809,-0.0008495518533144308
en,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-4.739349207642408,0.9157155256491665,-5.175569349752591,1.209311745957131e-06,0.21465875082674715,100,3241.12205078125,2294.340143311273,-17.612248563766478,10.229264560839345,-0.002065669827317937
en,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,0.9773943803954938,0.8365575300736623,1.1683528571064685,0.24549884916251757,0.013737711808195384,100,4261.62630859375,2683.45022990925,-7.363676329851151,8.338974330508362,0.0003642304856269116
en,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.9412522201994535,0.8469753724291756,2.291981896276189,0.02404622493106729,0.050876699016213695,100,3048.0089971923826,1919.7759254452483,-20.621855841875075,8.606419334983643,0.0010111868757543797
es,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.1690660076211429,0.21816786358027265,0.7749354320414692,0.44024361815740776,0.006090484044554436,100,7684.949835205078,7470.180073826876,-5.9497265625,2.166358823337592,2.263211943357245e-05
es,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.7507580512351805,0.20558260020684968,3.6518559959831,0.00042013630584922707,0.11978197493114763,100,6537.728044433594,5217.151390398048,-6.551328125,2.1692233152120983,0.00014390191026791358
es,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.9792457796151325,0.16213477119980238,6.0397024794168646,2.7778581677018227e-08,0.27125629769568477,100,6793.018599853515,4437.265966680631,-7.3790625,1.8801902382554938,0.00022068674426285815
es,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.2667539911455508,0.36517516169648573,0.7304822976083533,0.46683817430974783,0.005415455878613267,100,6184.626774902344,4564.04523199949,-10.285390625,3.624878172622829,5.844683336512135e-05
es,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-1.7325953073698106,0.34497459307906486,-5.022385248448475,2.291375127065665e-06,0.20470266509997995,100,5160.89917602539,4832.292753318047,5.628778430223465,3.8294410227063675,-0.0003585451866880666
es,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.3187194741077402,0.31100444113650866,-4.240194992999848,5.062201455395472e-05,0.1550212906523567,100,4421.602990722657,3341.960114193294,3.5490344196557997,3.349320791927961,-0.0003945946178433258
es,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.2628914146248298,0.2293233942870479,1.1463785255845473,0.25442995552876924,0.013232588484789191,100,4699.074990234375,3018.056046265792,6.585996282100678,2.285356728014701,8.710620697389053e-05
es,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.0862160598613448,0.36531474282096493,2.973370446189965,0.003707382624100755,0.08274854646508797,100,4163.470354003906,2875.966771780706,3.4201891195774077,3.776035187639383,0.0003776872773772678
es,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.4915618328168754,0.5950416675942378,-0.826096489686625,0.4107560146401673,0.006915469885145585,100,739.9507518005371,584.8825018779916,-20.8771875,5.911086404415752,-0.0008404454420136111
es,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-1.2233581701972065,0.6593770905511822,-1.855324044052827,0.0665557374514242,0.033932883768159575,100,675.46413772583,505.9401203893321,-22.816875,6.6411492734221085,-0.002417990036559673
es,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.753650179033734,0.6267620769317863,2.7979519558976005,0.006192263491703799,0.07397376460516296,100,612.353187713623,308.5952169427267,-21.2425,6.447689326902312,0.005682687490775984
es,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.811746849394969,0.6382444590706694,1.271843159558223,0.20643875370646486,0.016237946564850416,100,617.3794914245606,383.2451596730533,-30.105625,6.3702291891167455,0.0021180876754907244
es,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-1.7507537525735417,0.7481341143592076,-2.3401602987628745,0.021303219498783017,0.0529236894426216,100,5167.422445678711,4818.351150095168,-4.988414791822433,7.61026902959533,-0.00036335121663745123
es,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-2.2299941414578663,0.7203684402935827,-3.0956299814426114,0.002560721115572231,0.08907477635144385,100,4434.777587280273,3345.362922315916,-10.124772918820382,7.47181915389387,-0.0006665925919672996
es,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.8900616545858673,0.7142511601803122,2.6462143290165923,0.009483824348287703,0.06668844638146279,100,4715.554051513672,3025.8011938227364,-5.130671401023864,7.318981869111999,0.0006246483273403701
es,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.7879401257459882,0.7895578026511673,2.264482878571354,0.025747444781467475,0.049723533274650414,100,4174.868076171875,2875.292509753023,-15.49367121219635,8.018109454137672,0.0006218289512045387
fa,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.2323989854589884,0.21642601855107035,1.0738033579088777,0.28554771929738726,0.011629028143798828,100,13179.186474609374,10733.54461242512,-5.75908203125,2.1550756357996943,2.1651653191058994e-05
fa,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,1.1784869920404717,0.18818204176638656,6.262483821402427,1.0086654818804307e-08,0.28581164652191116,100,12216.052871704102,10379.882425549522,-5.78466796875,2.20437172751296,0.00011353567831748165
fa,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.8799680308942501,0.15516201296902693,5.671285220242066,1.4339213263505765e-07,0.2471006231974407,100,9623.685004882813,6915.891201228391,-7.5796875,1.7702311322871795,0.0001272385590360287
fa,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.26788218729663066,0.33383576865199455,0.8024370437545388,0.4242418838578029,0.006527572157894846,100,11584.188110961913,8701.550133340641,-9.21515625,3.3156447741811377,3.078557075367755e-05
fa,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,0.3492755650296738,0.41300908941675163,0.845684935222414,0.3997886540449185,0.007244913982402656,100,5137.859845581054,4687.320743122195,6.690304048061371,4.103473065408195,7.451497010145362e-05
fa,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.292392715267736,0.3113170852707099,-4.151370986092584,7.055362388141893e-05,0.14955567672474843,100,4478.604541015625,3434.7196457351342,5.353665220737457,3.3418969214293934,-0.0003762731310174006
fa,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.4780864934309858,0.22485364143866313,2.1262119233296963,0.035998032124360264,0.0440962043879906,100,4820.8969921875,3077.926836168632,7.464858657121658,2.2767003276424793,0.00015532743917529322
fa,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,0.770184802032449,0.3333637778589896,2.3103433941711313,0.022966141318056528,0.05165285555214223,100,4258.9139013671875,2924.298804008553,4.410866652727127,3.3888143430035673,0.00026337418083839437
fa,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.7309137872378731,0.4654084017652449,-1.570478282011228,0.11952712054475943,0.024549520877911526,100,1104.9498977661133,992.201163137294,-21.561875,4.6649247632598545,-0.0007366588695852339
fa,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.7376737110155598,0.5892208939929681,-1.25194764567253,0.21356876103109917,0.01574183250733181,100,961.2493881225586,763.432590924144,-21.123125,5.879449478639561,-0.0009662591298631844
fa,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.4574489908359776,0.5171805995248567,4.751626401094088,6.914912477535553e-06,0.18724777464308978,100,865.8802355957031,539.8362683236171,-22.29,5.679056369679737,0.00455221172609841
fa,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.4840688535999431,0.5830230596524241,0.8302739412889197,0.40840200343656274,0.006985098026607167,100,882.1692395019531,580.4496562138395,-27.94125,5.791897762176055,0.0008339549320391201
fa,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-1.0181749961659592,0.6735414859517577,-1.5116737682864658,0.13383490349605273,0.022786598105139933,100,5146.981831054687,4672.365587347004,-4.40090429186821,6.745011296212299,-0.0002179142400421806
fa,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-0.9806733907795694,0.578727517415569,-1.6945338890381008,0.09333954182816266,0.02846638211855376,100,4492.455572509765,3439.402676229444,-6.382020633518696,5.812436938320612,-0.0002851289840405265
fa,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,0.4910733505413105,0.6188627913746826,0.7935092517850155,0.42939827354345805,0.006384052750971887,100,4839.403991699219,3085.7486961170216,-3.0519391709566115,6.146078927358657,0.00015914236669993797
fa,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,0.8573207131358518,0.6709459385487994,1.277779123292952,0.20434584118561902,0.016387382541748357,100,4267.739672241211,2923.22476364149,-13.468450039029122,6.697126782865501,0.00029327909499093013
fr,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.09235507601301052,0.21758898145249742,0.42444739341349813,0.6721699149463883,0.0018349491166855952,100,7686.732749633789,7257.496003031917,-6.0841015625,2.156000003552835,1.2725473906486195e-05
fr,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.6295613445757599,0.1986458075666836,3.1692657010363625,0.0020391880845852754,0.09296418403384943,100,6695.271545410156,5429.580207133288,-6.71774169921875,2.0648106109855173,0.00011595027986669266
fr,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.92385681053174,0.1666190334346825,5.544725542378731,2.493213172675352e-07,0.23879936770824253,100,6930.775290527344,4548.076708063999,-7.6209375,1.8905496111002351,0.00020313131678137468
fr,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.17605376114196572,0.37008619481216004,0.47571015512027703,0.6353395915619638,0.002303865169868939,100,6363.684954223633,4621.656000221675,-10.492578125,3.667894014647308,3.809322051089943e-05
fr,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-0.597564368374575,0.3306470471675327,-1.8072575378899431,0.07379036598720795,0.0322534118937269,100,5550.2134069824215,5018.061690025458,5.7283443832397465,3.32733755648725,-0.0001190827066877975
fr,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.2698971477954244,0.30803151751105495,-4.122620821584755,7.848526545077371e-05,0.14779646316526668,100,4877.096682739258,3795.2638862343847,3.448047446012497,3.303212604788702,-0.00033460048783469473
fr,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.12374601895027318,0.23329462914010762,0.5304280660312851,0.5970150653946362,0.0028627396955156308,100,4902.728499755859,3165.1075192692597,6.130592226982117,2.3128118617381834,3.909694005556022e-05
fr,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.0303341491409044,0.3518197147462375,2.92858559641568,0.004234725042863828,0.0804736921749297,100,4637.757237548828,3214.668773669807,3.0268423491716385,3.6320442458662403,0.0003205102054619126
fr,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.12418754815660965,0.5936968030659615,-0.2091767169964229,0.8347444833682509,0.00044627930640259053,100,746.967074432373,589.1659555263759,-21.1275,5.878610393302996,-0.00021078534323263354
fr,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-1.1960839112565447,0.6456086644641681,-1.8526453827091234,0.06694269602059497,0.033838285104177544,100,685.0418920898437,505.21326767260183,-21.919375,6.502157364338778,-0.0023674831755045164
fr,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.247655987745502,0.6314713054985689,3.5593952855401687,0.0005751540812749909,0.11447886084181928,100,623.7559484863282,310.8962127986894,-20.6390625,6.643044963472605,0.007229602340639953
fr,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.9875723375535996,0.6456741054233743,1.5295213626478632,0.12935678423093927,0.02331521584544615,100,628.9017947387696,382.84291264019043,-29.62375,6.46769000977165,0.002579575865053967
fr,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-1.054686318870409,0.7832107683614329,-1.3466187665894,0.1812092053468645,0.018167725252191194,100,5548.41140991211,4995.735175565555,-4.193991124629974,7.824796213550131,-0.00021111733945164746
fr,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-2.4323586874261287,0.6745687967402787,-3.605797806213428,0.0004916073940993521,0.1171312574872444,100,4881.020285644531,3789.903939296096,-10.144207064509391,7.107080189134554,-0.0006417995617793664
fr,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.6538574121461966,0.6956156639566814,2.3775448107925135,0.019369262668036624,0.05453517634665816,100,4912.51318359375,3168.9888855362055,-4.9689830768108365,7.082061651102495,0.0005218880443837081
fr,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.9180600328492459,0.7102596158972028,2.700505547434715,0.008157556947493132,0.0692614788985074,100,4639.555316162109,3205.0049393919344,-15.93770986199379,7.288133440265001,0.000598457746281398
he,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.22438316188330173,0.19432234521377584,1.154695625129759,0.25102297589264766,0.013422706097279323,100,7534.536692504883,7237.524646879742,-6.452734375,1.9367350981939093,3.100274925903545e-05
he,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.7695592482074216,0.18355075346019883,4.192623749563049,6.0504499108297086e-05,0.1520884564836972,100,6467.13251953125,5159.424711314253,-6.50375,1.9733037241870863,0.0001491560186002584
he,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.7598481901074333,0.14631424399039802,5.193261909327836,1.122550758840849e-06,0.21581160192979718,100,6796.6227734375,4377.101381885583,-7.7734375,1.6356464640834676,0.00017359620529970528
he,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.17567653605319788,0.3311578896529439,0.5304917730853651,0.596971072545083,0.002863425426241229,100,5961.212457885742,4375.9648251494555,-10.16875,3.2829995335820565,4.014578340382292e-05
he,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-1.4783255943556597,0.4122652821398777,-3.585860023629343,0.0005259905386242493,0.11598934338153566,100,10178.979603881837,6756.236807417037,7.5801488101482395,4.340712789738405,-0.0002188090258666992
he,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-3.201845610403679,0.6125836073563133,-5.226789571176534,9.745026976440312e-07,0.21799772940935436,100,10107.320819702149,7858.763255569969,5.610225367546081,6.857635566361437,-0.00040742359914384014
he,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.524304878857021,0.22556199182429648,2.3244380607590704,0.02216630437055401,0.052251981622337476,100,7870.605261230468,5518.45843907146,7.87656888961792,2.293678355231218,9.500930099334788e-05
he,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,2.2855320549133338,0.345063847677527,6.623504810185839,1.8974666603757175e-09,0.3092307298751299,100,9605.321409912109,6846.425443043942,5.835147732496262,4.110039483203329,0.0003338285173667471
he,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,0.28121890365309776,0.5021399420378391,0.5600408971885896,0.5767294892989626,0.00319025709962012,100,1020.1106286621093,876.8391650041585,-20.5303125,4.978880111829241,0.00032071891274583296
he,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.6565027857490108,0.5829289008285218,-1.1262141657686173,0.2628252069270253,0.012777065807233237,100,909.4264001464844,706.9771859419103,-20.5496875,5.807925106522014,-0.000928605333811936
he,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.8324359177412162,0.5818847682740926,3.149138828940888,0.0021709377319744537,0.09189533102614679,100,789.5957806396484,446.0116858124146,-21.5521875,6.044801897537152,0.004108493064264486
he,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.39728497496799464,0.5769035894471333,0.6886505513836837,0.4926702701265123,0.0048158745265205125,100,839.6518714904785,554.9226146547745,-27.98,5.72485589338282,0.0007159286078386829
he,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,0.3637537393766419,0.6483641283251624,0.5610331039076472,0.5760555506702385,0.003201535045432868,100,10236.798494262695,6781.291390140658,-2.157778891324997,6.428776632221527,5.364077702154263e-05
he,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-0.01320489969619977,0.6398038963123805,-0.02063897980663837,0.9835756093332843,4.346588121975562e-06,100,10162.661918945312,7887.904429043068,-4.822584687769413,6.333749197083298,-1.6740694331411595e-06
he,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.8405323853578954,0.692708578224574,2.657008218485206,0.009205540878231768,0.06719696672885536,100,7904.305144042969,5536.592863020974,-4.0269786381721495,7.100168064732726,0.000332430509321148
he,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,3.259623008313772,0.7313198208447604,4.457178535853881,2.2106069824279196e-05,0.16855044078807338,100,9659.79216430664,6874.035620017208,-13.561241233348847,7.939669566905724,0.0004741934997866089
hi,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.47449374391302696,0.23347408251044174,2.032318700264326,0.044827046453295785,0.04044165657931671,100,14800.226843261718,9094.564340354907,-5.901015625,2.3594784887796014,5.21733341098679e-05
hi,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,1.073905772551662,0.19591019468593565,5.481622711228705,3.2779017985730837e-07,0.23466312271646866,100,14528.429702148438,10590.905087507983,-5.947265625,2.2168880074880057,0.00010139886663872935
hi,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.7970237666497887,0.15487670302468554,5.14618242178588,1.3680983324666685e-06,0.2127451326544348,100,11344.611198730468,7793.723769505943,-7.39703125,1.7279909178883692,0.00010226482105617573
hi,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.6201283600884627,0.30057085052090404,2.0631686639397993,0.04174080628878603,0.04162726154361653,100,14477.512491455078,9898.706354469536,-9.0815625,3.0394336855582575,6.264741450871081e-05
hi,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-0.5686250695392308,0.43007115813092855,-1.3221650854487703,0.18919085943062386,0.0175253478881216,100,7653.24055480957,5958.634603166404,6.586838209629059,4.295291861236458,-9.542875296247646e-05
hi,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-0.7040551363505365,0.2863239428700551,-2.458946077974569,0.015687970804284315,0.05811267756856721,100,7260.303145751953,5740.122713762677,5.27981282889843,2.9205942649683,-0.000122655067053266
hi,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.1289625883089385,0.23980907017511044,0.5377719375450187,0.5919536574138582,0.0029423238846487793,100,6252.04140625,4281.944772191884,6.772196391820907,2.377488923787436,3.0117760776938713e-05
hi,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.3398934492095143,0.3202271079153063,4.184197452652539,6.243827268657331e-05,0.1515703054892287,100,6906.9232568359375,4807.8833691386635,4.607554188370704,3.441622250963502,0.00027868676220603857
hi,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,0.5852216331417197,0.4193173654028013,1.3956532245678612,0.16597314263411253,0.019488642964503724,100,899.1261465454102,738.2868421240449,-20.339375,4.1920800978601305,0.0007926751497535051
hi,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.9409404258573976,0.5451498907982744,-1.726021488291154,0.08749504307091642,0.029502626757999844,100,812.8062503051758,625.9480402587606,-20.110625,5.478123074728698,-0.0015032244936311683
hi,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.7317490878210982,0.5636359400595785,3.0724603680135187,0.0027488810560178894,0.08786310122867604,100,758.441999206543,431.97196736490304,-21.4925,5.842271069541365,0.004008938585494425
hi,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.6942627938721062,0.5391465676202842,1.2877069716616816,0.20088055806236962,0.016638765538794096,100,744.9464462280273,478.5486362923969,-27.540625,5.38224348407567,0.0014507674690099968
hi,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,1.1712708243413794,0.6319485121443839,1.8534276160678331,0.06682950091038924,0.033865897968718216,100,7666.9728125,5950.126181172717,-3.2097688111662865,6.364672002554443,0.00019684806484398493
hi,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-0.8232264408183289,0.6336632704492716,-1.2991544235073869,0.19693912962040847,0.016930879993318833,100,7276.134298706054,5743.951487473532,-6.01858202457428,6.326733558786569,-0.0001433205768909486
hi,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,0.4220329046244289,0.6931074720968867,0.6088996607519398,0.5439998580531231,0.0037689939713634467,100,6268.7044128417965,4282.125036499975,-3.996803442239761,6.874380890268324,9.855688496414866e-05
hi,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.618740696886076,0.6816064149003879,2.374890642897843,0.019501244958583783,0.05442010633757061,100,6927.259805297852,4814.828864512987,-12.968838464617729,6.9390112636761465,0.0003361990098582267
id,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.07115888550167582,0.2081229169178198,0.34190797705268505,0.7331522602361261,0.001191446769146192,100,7960.288241577148,7630.862189260631,-6.5496875,2.0615402359719415,9.325143573136727e-06
id,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.6241399287656325,0.19420095700934495,3.213886987877196,0.001773209810807243,0.09534901030504309,100,7026.513846435547,5699.148468191201,-6.870390625,2.0212678688406007,0.00010951459367117039
id,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.9398626516428498,0.1622267272636167,5.793512989481585,8.359855550962997e-08,0.2551198694980753,100,7205.024517822266,4901.971686214353,-7.62734375,1.8607680902633157,0.00019173155452651701
id,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,-0.21070805656722272,0.36530774497905927,-0.5767960287272345,0.5653998235886342,0.003383347352509811,100,6576.824429321289,4830.516140432411,-11.1975,3.6224954440533805,-4.362019511818894e-05
id,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-3.6036878361954217,0.4853102258383548,-7.425534522727579,4.174057662713897e-11,0.36005668256703677,100,5392.168773803711,4866.333408987221,5.401100784540176,6.005673610883613,-0.0007405345119880348
id,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.2539964026155315,0.3161346876180552,-3.9666523533493856,0.00013877868930373133,0.13834284484626974,100,4819.860801391602,3728.0326938177486,4.413525301218033,3.371459441826121,-0.0003363694757009648
id,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.13841666161293634,0.2425274335353765,0.5707257921102193,0.5694918999268537,0.003312743639309324,100,4901.577414550781,3240.6902321021435,6.662580189704895,2.404885789783624,4.271209270228503e-05
id,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.3149833862812315,0.324977298481332,4.046385370382324,0.00010387676209579566,0.14315617310138007,100,4526.106115722656,3100.949980751578,3.7998672264814375,3.4754834584503027,0.0004240582384248967
id,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.8162498176367085,0.5602760724786577,-1.4568707423567537,0.14834877893801457,0.021198760976506248,100,831.737144317627,706.8530200533393,-21.6059375,5.606190591588797,-0.0011547659760654542
id,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-1.2655666358113282,0.6350433080930683,-1.992882406101749,0.04905508602342193,0.038947913462430137,100,729.6406423950195,545.9505443393463,-23.185,6.412729467141897,-0.0023180975803271486
id,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.5470912883064822,0.5515116375955063,2.805183395678699,0.00606526362992734,0.07432817801563406,100,678.5885513305664,352.90522970777124,-21.959375,5.674651524267811,0.0043838718105355815
id,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.4651812797478062,0.6538246860173101,0.7114770820009853,0.478478785802131,0.005138759185429697,100,657.8989547729492,416.6188681683644,-29.52625,6.4892289362835704,0.0011165631594962156
id,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.6333278146111665,0.6833891912589001,-0.9267454368783424,0.35633544009926776,0.008687710235862598,100,5397.6325958251955,4855.976498268091,-6.877341496944427,6.794787798029496,-0.00013042233932496298
id,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-2.0382430619462926,0.6283243358611649,-3.243934614044083,0.0016127431834737308,0.09696655032807414,100,4828.8759411621095,3726.1667301685543,-10.811000552177429,6.5455327469228095,-0.000547008013743414
id,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,0.6684181486510261,0.6715218966311609,0.9953780390547122,0.32200382531151656,0.010008785325750186,100,4916.468715820312,3247.697710949075,-6.088846535086632,6.681247284126446,0.00020581291984089685
id,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.8780285553191673,0.6411925830022847,2.928961758299808,0.004230021656595399,0.08049270225119089,100,4534.944204101563,3096.553729562544,-16.830093165040015,6.619480965099462,0.0006064898979112757
it,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.06822762453192285,0.2290033409713988,0.2979328783698579,0.7663851057956196,0.0009049354522780622,100,7973.664477539062,7627.873057777345,-5.7264453125,2.2680438633332067,8.944514940814108e-06
it,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.7884421061388626,0.21841598910134413,3.609818628127214,0.00048493624913693075,0.11736195397700183,100,6843.744954223633,5572.0031321341085,-6.436015625,2.3014743743205783,0.00014150065738331429
it,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.9940254563395857,0.16794372851603606,5.918800690700823,4.783514671354835e-08,0.26333625385903425,100,6906.674909667969,4603.649786040397,-7.37984375,1.9370560164182624,0.00021592117179585632
it,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.3972422564247423,0.36034271843823434,1.102401231101421,0.2729872228655346,0.01224900409021451,100,6389.07467590332,4657.648026017916,-10.0601953125,3.589261084676367,8.528816565908844e-05
it,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-1.766682292245351,0.3403739198572736,-5.190416154640051,1.136083462135518e-06,0.2156261351521965,100,5479.710428466797,5021.58008556461,5.98554926276207,3.804589076759257,-0.00035181800591490734
it,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.1215065370515869,0.3186981171023105,-3.51902467215253,0.0006585937077240463,0.11218642964500367,100,4752.230826416016,3685.53709137937,3.8656871163845063,3.3483561515191487,-0.00030429934884520333
it,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.39827126667887386,0.22584516277356884,1.76347043163452,0.0809379313058245,0.0307569306158802,100,4787.949362792969,3090.017107928911,6.841602009534836,2.2709495110168203,0.00012888966396235125
it,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.175902961773565,0.3337208032557697,3.5236130031496167,0.0006485643493914838,0.1124462543542755,100,4472.26846862793,3082.595555969119,3.5222465634346007,3.5067030212186645,0.00038146521021758883
it,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.3816913315714286,0.5240961037949463,-0.7282850011813218,0.4681758017593449,0.005383100526310636,100,776.9637075805664,617.447411443598,-21.205625,5.202307893798194,-0.0006181762600300333
it,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-1.0681205916728738,0.6738807679139359,-1.5850290474668776,0.11618145990694183,0.02499511656149872,100,703.6076055908203,523.6937252070588,-21.70828125,6.756047657917659,-0.002039590203702667
it,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.107442896898447,0.6030181191545549,3.4948251635508556,0.0007139576751904974,0.11081917690685245,100,621.8450326538086,309.41497420504743,-21.13625,6.330650761375168,0.006811056582871963
it,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,1.1612359248531146,0.61753880529007,1.8804258370575748,0.06301963250387214,0.03482509929879538,100,637.0875776672364,388.1199865731022,-29.205,6.222634339650692,0.002991950852895323
it,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.8291089490376928,0.7153136698020798,-1.1590844465017691,0.2492382452251328,0.013523552809083298,100,5480.646549072266,4999.148595430633,-2.96179025888443,7.129617028812619,-0.00016585003090236657
it,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.499666514067962,0.69727264707579,-2.150760567415397,0.033954294751872324,0.04507416580112157,100,4762.535716552735,3685.401527196234,-7.644454874992371,7.063677215211956,-0.00040692079356923497
it,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,2.212104002775487,0.699453532767416,3.1626175280339335,0.0020818598595850973,0.09261065324181526,100,4805.190748291016,3091.9433227383497,-3.625537902712822,7.269006677681315,0.0007154413169567282
it,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.8230007311628988,0.662951261251282,2.7498261753391806,0.007101265489664338,0.07163161610224941,100,4479.8066290283205,3076.8168167179306,-13.82632648229599,6.8113699353138735,0.0005924956992101698
ja,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.24485627375686395,0.2055169712274742,1.191416320970629,0.23636764478139582,0.01427761392397054,100,7812.4509869384765,7355.2503210865125,-6.4556640625,2.0491956202677457,3.3289998717636294e-05
ja,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.6695451225489899,0.18603691505931166,3.5989906752405982,0.0005030999142461342,0.11674100698071099,100,6715.709321289062,5458.0841495636705,-6.5675,1.959603169031456,0.0001226703554217856
ja,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.7621866056532339,0.1531872911564864,4.975521140814694,2.7806061867346447e-06,0.20166711862450393,100,7277.124096679688,4745.349675305109,-7.72796875,1.6972419823583462,0.00016061758517389515
ja,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,-0.5481437849095927,0.37287163850783445,-1.4700602789291404,0.14474872625473093,0.02157601818577675,100,6172.301901855469,4561.723413607167,-10.84953125,3.73171823315744,-0.00012016155632639506
ja,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-1.8042370690040586,0.33533767327300273,-5.380359001701565,5.069213678941428e-07,0.2280319738609729,100,5302.887713623047,4710.747252285675,5.587650563716888,3.7782938216278485,-0.0003830044305876599
ja,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.1409883663668143,0.318082465525316,-3.587083508304873,0.0005238167043953129,0.11605931960364499,100,4718.126909179688,3647.8906572297687,4.322911270260811,3.3492009539443104,-0.00031278030883559655
ja,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.3786384292646644,0.22854413279335511,1.656740974431496,0.10077021084307132,0.027244988435408884,100,4982.393837890625,3114.769036716867,7.003845549821854,2.2939364163538087,0.00012156228111981283
ja,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,0.9351993981945671,0.3386069464145655,2.761902577892119,0.0068623892076577825,0.0722166301137355,100,4397.975642700196,2997.935176870855,3.4120558559894563,3.4800510056725797,0.0003119478384354852
ja,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.4204579836193045,0.4781001544792893,-0.8794349461719704,0.38131684757327533,0.007830101818320405,100,912.69255859375,800.666933994724,-20.361875,4.751589331147527,-0.0005251346918019161
ja,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.29333202169839323,0.6171953189236662,-0.4752661154493819,0.6356548854243755,0.00229957609306539,100,784.1302030944825,605.132558839383,-20.65671875,6.116959189146163,-0.0004847401076236764
ja,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.4584855227690134,0.4877585907751718,2.9901790565105393,0.0035256188879156675,0.08360831215839672,100,732.029264831543,414.0728324417337,-21.714375,5.044026905348048,0.0035222922358091303
ja,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.12138243895933427,0.6053611618104034,0.20051243227485205,0.8414953697976713,0.00041008926287131313,100,722.8715420532227,467.49972584025596,-26.418125,5.993998919492311,0.00025964173292544453
ja,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.6171005881342387,0.7005617974336101,-0.8808653146587246,0.3805459165306584,0.007855393029836429,100,5309.469204711914,4696.8102008555625,-5.5682205575704575,6.962608898550159,-0.00013138716740604693
ja,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.557623992900154,0.6315397602152629,-2.4663910192593916,0.015384678600386552,0.05844450786370647,100,4730.368555908203,3651.9577319234845,-8.829709535837173,6.4430392237722645,-0.00042651753038766804
ja,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.386870508528694,0.673287995378566,2.0598473729639366,0.042064053756614046,0.04149890354428896,100,5002.199766845703,3125.0672800663274,-4.730202939510345,6.807969508603403,0.0004437890081199336
ja,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.0933172613402415,0.7648807747525281,1.4293956619500297,0.15607060366749406,0.020422902616993435,100,4408.2954376220705,2999.1202115422698,-15.758516402244569,7.650458639413408,0.000364545994899622
ko,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.3168829883514247,0.22064329457531084,1.4361777409159604,0.15413631079307114,0.020613159856377263,100,9039.411466674805,8476.192190692786,-6.29955078125,2.207123522943194,3.738506409745823e-05
ko,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.9179749450158612,0.19541268241922993,4.697622148425747,8.584571789904642e-06,0.18379349593241062,100,7704.388771362304,6232.612277478404,-6.4353515625,2.1412420255086064,0.0001472857453900945
ko,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.8368060267625506,0.15166732875830527,5.517378288478145,2.807623274623064e-07,0.23700651195434122,100,7371.609484863281,4957.664597620843,-7.7165625,1.7188764442125417,0.00016879036697321745
ko,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.2787395080167841,0.3296240431475485,0.8456285693092263,0.399819954026994,0.0072439552459304495,100,7096.713413696289,5213.484085791222,-10.0028125,3.274995065001053,5.346511151275171e-05
ko,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-0.9654384422817064,0.3521629311327257,-2.7414539036700742,0.007271295366904882,0.07122711407556057,100,5049.053899536133,4678.432431932999,6.6118872153759005,3.617444807057413,-0.00020635938561216195
ko,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.0518879545349193,0.3418478930744421,-3.077064319673476,0.002710500989580566,0.08810340016570997,100,4324.213178710937,3223.077095517916,4.741326334476471,3.5438321778606143,-0.0003263614004138153
ko,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.47539107480097126,0.22829153468511926,2.082385908249618,0.039912089400804374,0.04237332944712773,100,4656.608153076172,2978.927475967604,7.1867991018295285,2.3094296060437407,0.00015958464200158364
ko,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.0281003258664938,0.3267366408755718,3.1465718785363164,0.0021882992655096866,0.09175932034228738,100,4026.5724896240235,2720.201318294483,4.13256577372551,3.393988783736729,0.0003779500873527604
ko,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,1.7365484310342731,0.5562093416670009,3.1221130264186288,0.002360329918150642,0.0904668937131102,100,939.5046780395508,799.1151752917712,-18.951640625,5.77353842678614,0.0021730890423902016
ko,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.17150509921051935,0.5503604713704833,-0.3116232144787669,0.7559888658169668,0.0009899275194191243,100,816.2655665588379,644.8992470655935,-18.989375,5.450989409903031,-0.00026594092021489885
ko,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.1574964708966324,0.6003353421665852,3.593818853160165,0.0005120010454691469,0.11644477098428577,100,701.4449899291992,414.53394845345645,-20.16875,6.322518349617501,0.0052046315602035055
ko,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.6562001475994927,0.5197012404982427,1.2626487998573703,0.20971164848658888,0.01600776630843948,100,753.9055146789551,497.1276531459402,-25.58625,5.186459082312324,0.001319983194350394
ko,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.4492619529250628,0.6944533153021383,-0.6469289483190109,0.519190326710331,0.004252421969539028,100,5048.583423461914,4653.969561767263,-6.146905701756477,6.889401004549735,-9.653306644198667e-05
ko,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.2435307525936892,0.673675847872556,-1.8458888744797879,0.067927100132467,0.0336001998294632,100,4329.3726251220705,3219.509723807626,-9.870871164798736,6.78399625864529,-0.00038624848479196374
ko,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.9254967672307992,0.6991121925192535,2.75420281298809,0.007013831564754014,0.07184342139964733,100,4669.445463867188,2982.413379594637,-5.740900220274925,7.183718247402653,0.0006456169960894249
ko,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.279551310643132,0.7173410084136499,1.7837420357059628,0.07756091176072295,0.03144575085124267,100,4029.529379272461,2715.982724405365,-15.897847238779068,7.215670969983038,0.00047111909039232783
nl,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,-0.016208899971047255,0.2227019665535089,-0.07278292249454708,0.9421272028800214,5.4051708936950466e-05,100,8436.639124755859,8211.367694570648,-6.05171875,2.2046965748838745,-1.973958611275509e-06
nl,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.6933995097276638,0.20756600589113747,3.3406217301851076,0.0011837699345780533,0.10223322407619558,100,7318.635216064453,6007.334065083445,-6.40447265625,2.1686401883778093,0.00011542549527217481
nl,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,1.035577708994911,0.15992284354798403,6.4754833394654545,3.7795415932918846e-09,0.29965925661338005,100,7534.791654052734,5055.025587827609,-7.608125,1.891772224248337,0.00020486102216545835
nl,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.48510648076012974,0.34350415013971614,1.412228878640385,0.1610502219819987,0.019945022891532854,100,6922.300184936524,5067.759789876986,-10.202890625,3.43494515409925,9.572404787794906e-05
nl,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-1.6913650020083846,0.5915578700228024,-2.8591708228701087,0.005189881599314266,0.07699429002472012,100,5528.221735229492,5094.741879831499,6.414976117610931,6.095482384638518,-0.00033198247171342937
nl,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.4841043935928206,0.30242177317320246,-4.907399285509933,3.6775437461889998e-06,0.19726459061090376,100,4898.940743408203,3771.05444939104,4.647456611394882,3.3414878246412116,-0.0003935515685360835
nl,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.19978432394570472,0.23336903477134802,0.8560875445255659,0.3940377343125049,0.00742291565095822,100,5092.5523754882815,3317.1257427065248,6.870837227106095,2.3188579521663852,6.0228143110033494e-05
nl,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.0494745136886399,0.3131093663012969,3.3517825611092014,0.0011418138415148211,0.10284710284794994,100,4615.871552734375,3181.355223033665,4.106599735617638,3.2724714408090367,0.00032988284555281
nl,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,0.29581181550904656,0.5313962439265423,0.5566689996211908,0.5790226067328514,0.0031520776340769547,100,835.4673225402832,699.5957740395884,-20.925,5.268864915710024,0.0004228324791057233
nl,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.6912605940627855,0.6551168104517227,-1.0551715099268184,0.29394130543242875,0.011233466537795027,100,757.5437237548828,572.2926290881536,-22.450625,6.522061688751112,-0.001207879603768768
nl,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.8879783271785835,0.5993804626582074,3.1498829955276504,0.002165928593372876,0.09193477404589348,100,673.2717178344726,345.90051972006626,-20.49125,6.226687898674543,0.005458154063215936
nl,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,1.0765867653566672,0.6306866929869417,1.70700726260441,0.09098735571994873,0.028874858183678027,100,696.5519047546387,437.7032734500739,-29.15,6.3356197901231415,0.002459626945146589
nl,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-1.391748950122349,0.6848473860665371,-2.032203054925776,0.04483897378774804,0.040437240302583236,100,5528.886954345703,5070.788067358268,-3.9131707936525344,6.921020696109725,-0.0002744640343147706
nl,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-2.5498867947283017,0.6415369183400079,-3.974653245718414,0.00013482465467045762,0.13882393969700932,100,4907.78625,3771.1530346094582,-8.492065022587775,6.843664602394157,-0.0006761557463531492
nl,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.6221502682234041,0.6686402807237719,2.4260432926169244,0.017093271908496768,0.0566554092388175,100,5107.273288574219,3322.0058877964484,-3.9077680629491804,6.815071117994365,0.0004883044530963815
nl,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,2.075234752356205,0.6583240714850424,3.152299668573422,0.002149735566225242,0.09206290545847044,100,4620.830551147461,3176.0546221092272,-14.543539626598358,6.839508492637313,0.0006534002085197249
pl,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.17330599887922982,0.21790004543827488,0.7953463182196658,0.42833423466195075,0.00641345682188137,100,8874.278479614259,8423.073425242683,-5.8309375,2.1640510830023745,2.057514996365315e-05
pl,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.7354067314959245,0.20104002956274172,3.6580114571979534,0.0004113667913727822,0.1201375645387817,100,7867.791480712891,6463.763610011232,-6.236177978515625,2.121720580664464,0.00011377376647204562
pl,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.9045687701732407,0.16669970645915694,5.42633691076636,4.1608331173873454e-07,0.23104163921272103,100,7467.878809814453,5032.675547520372,-7.514375,1.8818996490414943,0.0001797391390786014
pl,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.47137717012563746,0.353081395021549,1.3350382568214014,0.18495686501274292,0.017862152528752246,100,7420.459623413086,5410.7270654099175,-9.8065625,3.5269690450202775,8.71190071920447e-05
pl,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-4.447499747843618,0.7148354199284815,-6.221711493099468,1.2154447406901766e-08,0.28315251682684744,100,6333.835817260742,5542.9122301448415,5.592522745132446,8.358064513410582,-0.0008023760007701584
pl,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.2149260632065537,0.32753448849440303,-3.70930728178054,0.00034474603608314265,0.12311281751190334,100,5714.4416467285155,4479.09174163658,4.743279791176319,3.462567222752651,-0.00027124384435194476
pl,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.4234492494834014,0.23337215562518257,1.814480602233886,0.07266321109313553,0.03250334487847085,100,5410.3330041503905,3561.9999910661604,6.960457630157471,2.3487529548592825,0.00011887963238221589
pl,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.1085079625330814,0.33248945748784237,3.3339642432831558,0.001209481122501982,0.10186761879513913,100,5407.06049621582,3767.4383593393472,4.041454771757126,3.4731276046776762,0.0002942338684281666
pl,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,0.17998771801013896,0.5513702757293065,0.32643710757179695,0.7447897800998369,0.0010861779672277064,100,884.7170100402832,765.9034582536736,-20.28875,5.461254005491779,0.00023500052920576514
pl,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.26878392531872564,0.6650850614875748,-0.40413466018548827,0.6869942922448959,0.0016638069651450456,100,773.2582302856446,587.3828941486144,-21.363125,6.589490300613166,-0.0004575957658901799
pl,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.309842726985975,0.6047398613359909,3.819564203826538,0.00023456070531639449,0.12957803644280527,100,669.6122750854493,357.35464635230994,-20.60125,6.416773551598966,0.006463726582440291
pl,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.6348158099133243,0.5925461807918525,1.0713355861394374,0.28664989417009334,0.011576256880084521,100,700.92853515625,432.9796765466467,-27.555625,5.90015820100402,0.0014661561368803251
pl,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.5251794013611042,0.7390871077621061,-0.7105784904722577,0.4790331284498265,0.005125853428852127,100,6334.456316528321,5526.659443018942,-2.6171323108673095,7.335413361488856,-9.502655388409904e-05
pl,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.3758876825578898,0.690764732098537,-1.991832556908277,0.04917213645642135,0.03890848500622374,100,5723.3073449707035,4478.375026933076,-6.215743454694748,6.975266775966959,-0.0003072292236097383
pl,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,2.22003177338922,0.7264614312646617,3.055952701473048,0.0028906763439653363,0.08700342124183612,100,5425.113099365234,3569.202874861881,-2.9215608328580855,7.526464625847755,0.0006219965216953742
pl,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.7954467025363237,0.6893764002354659,2.604450488765012,0.010633745943586494,0.064735232230086,100,5412.159880371094,3761.166133266625,-12.850352319478988,7.056708250976956,0.0004773643702297599
pt,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.13798407756480258,0.2182847164670403,0.6321288993480098,0.5287746366561524,0.004060859987275007,100,7849.206943359375,7647.694102152401,-6.06087890625,2.16530942709924,1.804257279667707e-05
pt,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.6907189584928689,0.1976239163180333,3.4951182597824086,0.0007132616066953906,0.1108357052728852,100,6697.537929077149,5366.010906986739,-6.640078125,2.0747297378471785,0.0001287211245868934
pt,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,1.0125033259846776,0.16829928998873037,6.016087923202034,3.090070984997778e-08,0.26971026236635015,100,6858.777873535157,4498.874208164131,-7.41359375,1.9496099056425846,0.00022505704297027962
pt,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.2727768879653642,0.36107694362852716,0.7554536305314324,0.4517887446503822,0.005789855696436658,100,6280.865090332031,4619.04449801287,-10.37171875,3.5848723874330153,5.9054830080704755e-05
pt,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-0.6950530725081825,0.31300870404304104,-2.2205550948915707,0.02868456845556974,0.047904629314332835,100,5192.726642456055,4853.513360954839,6.2355595165491104,3.1756250969943007,-0.00014320617268712816
pt,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.1106164493871742,0.3125615222670768,-3.5532731007055225,0.0005871304119117866,0.11413029750504153,100,4487.125510864258,3381.6524483817448,4.227873315811157,3.2874838413955407,-0.0003284241850219257
pt,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.42585109086448425,0.2301590542899745,1.8502469615119284,0.06729076525398704,0.03375368358934928,100,4691.3783349609375,3040.8023870792103,6.937617775201797,2.3179132421669078,0.0001400456315984177
pt,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.0534538497017485,0.36144596479211555,2.9145541860112867,0.004413646834381309,0.07976577235892081,100,4225.118784179687,2887.891176804195,3.903068198561668,3.729986218335498,0.00036478308398986284
pt,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.6992334580490027,0.5319942445217655,-1.3143628248790105,0.19179210053091808,0.017322692091998364,100,753.393130645752,604.6180053132164,-21.243125,5.312690400999761,-0.00115648798399044
pt,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-1.3069695573531641,0.6883702848070203,-1.8986431956742056,0.06055324526442994,0.035479075329050716,100,686.1774964904785,513.549497067413,-21.80390625,6.938719408245817,-0.0025449729087780606
pt,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.1807613403283694,0.6386947322289578,3.414403204356812,0.000931148408363256,0.10631356923781804,100,619.6142868041992,313.86730454548336,-20.5915625,6.688269895811529,0.0069480360290676575
pt,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.989722309749928,0.6459167097097175,1.532275438724477,0.12867640774788783,0.02339728851685793,100,618.6299578094482,381.5061521735951,-29.408125,6.47039203193091,0.0025942499330904078
pt,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-1.8421804050727275,0.7521510805944784,-2.4492159256312194,0.016092404157124412,0.05768015403479923,100,5202.632546386719,4843.626586163024,-6.1462065839767455,7.670416608809407,-0.00038033080632915754
pt,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.867563802083641,0.7806637722325186,-2.3922767630715573,0.018651003451486813,0.05517569649073679,100,4499.914802856445,3385.48091390567,-10.443585980534554,7.950629863849219,-0.0005516391465722725
pt,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,2.1934634132417763,0.7380263159247625,2.9720666674240745,0.003721836771338534,0.08268199311136287,100,4707.550036621094,3047.983417045799,-5.411948491334915,7.628250150524893,0.0007196441427387259
pt,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,2.088742293775449,0.7817497512297913,2.671880982999474,0.008834217341548488,0.06790012763087186,100,4237.904235229492,2886.06137903609,-16.47106464743614,8.01584969778593,0.000723734536260301
ro,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.1451075233272289,0.2201041044714656,0.659267684606221,0.5112700965212587,0.004415456865477372,100,9132.0656060791,8336.146223494736,-6.1096875,2.1837459193400623,1.7407027112630942e-05
ro,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.8066876873369604,0.21764957310085867,3.7063600715777274,0.0003482783694031618,0.12294130031936715,100,8040.819810791016,6676.56198297113,-6.228818359375,2.300681642178614,0.00012082381462112586
ro,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.9962389293262462,0.15974185555218148,6.23655538420119,1.1357264265383572e-08,0.2841208967214312,100,7606.3096850585935,5033.836651922294,-7.725,1.8690112693614238,0.00019790847383691087
ro,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.2318088622843002,0.34246860073069507,0.6768762502305614,0.5000790876756235,0.004653361908662491,100,7637.138248291016,5613.733020501039,-9.99703125,3.3981818833465467,4.1293175403558945e-05
ro,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-0.52970454242623,0.33833480907711105,-1.565622360498837,0.1206605481617102,0.024401640053784153,100,6166.271411743164,5391.851334193051,6.8303034627437595,3.3909718842132883,-9.824168167750605e-05
ro,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.1393083957838384,0.3179649002839076,-3.583126297168529,0.0005308785867354769,0.11583303634954276,100,5494.109191894531,4344.781410568034,4.961425909399987,3.347534622126254,-0.00026222456048367366
ro,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.5551997005376024,0.21564220743797413,2.5746337284054017,0.011530203388211344,0.06335485746290227,100,5272.91650390625,3397.7271651440315,7.323866078853607,2.2057651160293177,0.00016340326151940076
ro,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.2644136229223786,0.34802863190009387,3.633073566445375,0.0004480036433140502,0.11869888223230833,100,5224.813172607422,3625.581703482095,4.0916427880525585,3.6699982036524634,0.0003487477945147411
ro,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.1827800564195487,0.5183103509250256,-0.352645969916175,0.7251111826389096,0.0012673629783392527,100,950.2658285522461,801.70104715528,-20.668125,5.134265214894436,-0.00022799029272584494
ro,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.8603542712557631,0.5627058783933107,-1.5289590962019544,0.12949603656426392,0.023298476514778,100,826.5000372314453,634.1166559926735,-20.415,5.636552511841791,-0.0013567760176696946
ro,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.453644985771016,0.5863691939884642,4.184471167527412,6.23745340857947e-05,0.15158713036254506,100,723.7860064697265,392.97860554832,-21.59125,6.302031356534971,0.006243711365272581
ro,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.1979775571187302,0.6029221878999089,0.32836336278869277,0.7433375177417996,0.0010990203969114963,100,764.1790666198731,487.68257136713834,-28.2025,5.971907672595081,0.0004059557768565165
ro,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.48200065751935484,0.727355193570304,-0.6626757625162487,0.5090937980550139,0.004461022007567046,100,6156.421381225586,5363.076778292622,-2.443650431036949,7.216563672551581,-8.987390586505896e-05
ro,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.7275788707034556,0.6454038403993426,-2.67674092183046,0.00871585856894982,0.06813051791679534,100,5492.471243286132,4333.787211270331,-5.439862276911736,6.618613770293488,-0.0003986302941249077
ro,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.9058653530003518,0.6600272462351214,2.887555572700442,0.004777631385798964,0.0784101541718583,100,5278.92505493164,3397.0326613594457,-2.395183145403862,6.8062212268992175,0.0005610382775176647
ro,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.7033366035169748,0.6950148993022656,2.4507914941492284,0.016026290737800788,0.057750101566453875,100,5219.437056274414,3613.491017940207,-12.626701169013977,7.08800643267134,0.000471382548084463
ru,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.19257210664473776,0.22386885035823212,0.8602005430259113,0.3917780218000875,0.0074938767123604285,100,9043.537709350587,8361.894787967496,-5.91671875,2.224539437278605,2.3029721316494316e-05
ru,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.6937266307602422,0.1873403622931664,3.703028126286202,0.00035231320956463603,0.12274747637716296,100,7941.453327636718,6416.41520908378,-6.445234375,1.9800770060659691,0.00010811747808622592
ru,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.8604940939127804,0.15781371196005542,5.452593968074092,3.715755461809136e-07,0.2327612870790745,100,7446.714357910157,5102.771780998724,-7.51921875,1.7835796922354457,0.0001686326825583336
ru,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.3643183270687092,0.3649702027139331,0.9982138935168501,0.3206340351218802,0.010065322228025142,100,7283.844979858399,5350.459695872761,-10.1232421875,3.631342208138057,6.809103287886407e-05
ru,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-1.7565915179793206,0.3447409480519636,-5.095395623598928,1.6917811231515643e-06,0.20944188761767918,100,5346.723303833008,4829.924470017316,6.451756595373154,3.838300827825515,-0.00036368923135003456
ru,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.4737127605648475,0.31764812410827487,-4.639450538868951,1.081997595956578e-05,0.1800844267746895,100,4711.890389404297,3601.7419238052566,4.676752782464027,3.472759956303235,-0.00040916667316570626
ru,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.3456618994230207,0.23383837429546422,1.4782086150935303,0.14255885249363,0.02181063545633954,100,4772.784276123047,3073.3741732056446,6.889247339963913,2.3405469248534634,0.00011246983931750894
ru,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.020702370454309,0.34839671794694965,2.9297129332020035,0.004220643641149853,0.08053066929694198,100,4376.547568969727,3018.2844039265215,3.8516989505290984,3.5968180507942398,0.00033817302608278577
ru,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.2519679848992889,0.5044804440543492,-0.4994603613854725,0.6185745851517312,0.0025390536593110254,100,850.1065347290039,723.0480164838975,-20.755625,5.000453846589828,-0.0003484802933622325
ru,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-1.5122953055670383,0.5980636678522347,-2.5286526951185495,0.013046549380316968,0.061249490199205676,100,755.7308169555664,558.9141247112565,-21.24390625,6.110621234385027,-0.0027057739976571768
ru,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.170872635145438,0.6154826426720462,3.5271061840523195,0.0006410256897203595,0.11264418857185236,100,656.8903979492187,357.0275904259074,-20.7990625,6.468148001879576,0.0060804058099704515
ru,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,1.3799564968032794,0.6326942188253378,2.1810796680982976,0.031569778498310774,0.04629469033503486,100,680.7438078308105,422.73365752095697,-27.95125,6.4135694770930805,0.0032643639139021434
ru,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.6571217760627533,0.7348231031412009,-0.894258459285926,0.3733746114044748,0.00809413598056067,100,5338.3968359375,4798.654331206944,-2.4071547973155973,7.303997421533097,-0.00013693876047485084
ru,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-2.2417282930451,0.6674808606008638,-3.358490745378234,0.0011172719889367413,0.10321665277109662,100,4712.75036743164,3592.1198788638517,-6.687897562384605,6.977632425697771,-0.0006240683408801306
ru,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,2.2007128204059816,0.7223097010324441,3.0467717895251303,0.0029724413464667205,0.0865266077206146,100,4782.123500976562,3072.88012997075,-3.5202830624580383,7.481497492484106,0.0007161726872915572
ru,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.4836597266615175,0.7007047053417291,2.1173822800832287,0.03675873518371857,0.043746711730451505,100,4373.765649414063,3007.0026507429156,-13.42479324221611,7.093516788247226,0.000493401536009608
tr,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.3132796598766195,0.22413098344058285,1.3977525778343356,0.16534335741474565,0.019546170167123844,100,8768.55044555664,8482.540640508225,-6.1861328125,2.24079104863006,3.6932291061543273e-05
tr,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.9277399717538929,0.19686694537252658,4.712522815845762,8.088368440649976e-06,0.18474556658869082,100,7732.028400268555,6305.408297765757,-6.13291015625,2.158436398150344,0.00014713400432492626
tr,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.8664598313846185,0.1468840638910841,5.898936946809331,5.227992988299759e-08,0.2620340619594205,100,7651.903310546875,5227.791033653657,-7.6996875,1.692659329418873,0.00016574109902381797
tr,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.4500264146508468,0.31416439349268244,1.4324551857953594,0.1551957048918506,0.02050862890115756,100,7179.445178833008,5317.381559316162,-9.6053125,3.14245952328248,8.463308672336882e-05
tr,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-0.8612480003932206,0.30597278658636645,-2.8147862756092445,0.005900297948209458,0.0747998088084357,100,4979.605657958984,4671.957149479086,6.255385204553604,3.149038589643048,-0.00018434415660024793
tr,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.1912811727392034,0.3038072926284395,-3.9211737230947805,0.00016344721308913225,0.13561650752111012,100,4360.284086303711,3257.645357723028,4.59173104763031,3.2348786987824867,-0.0003656878026685705
tr,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.38010103040819676,0.2433017479001294,1.5622618155798074,0.12144992638138688,0.0242995409657349,100,4742.234810791016,3049.046368703271,6.970748220682144,2.4383722778486208,0.00012466226631044968
tr,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.038507890185389,0.31868824270237744,3.2586953361666695,0.0015389837449580198,0.09776453454354492,100,3989.624271850586,2730.140231899162,3.803112460374832,3.321384327291377,0.00038038628128012823
tr,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.2741166784643353,0.5065792844418726,-0.5411130831501436,0.589657573365264,0.0029788891833491633,100,895.5916796875,751.718598867092,-19.211875,5.0223651752063,-0.0003646533142554327
tr,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.9668747724133843,0.6036627253128171,-1.6016804282761559,0.11244494042750347,0.025509575853696325,100,801.2442370605469,602.9346807027429,-19.606875,6.053668148063205,-0.0016036144600049473
tr,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,2.0265247832016926,0.546515653971689,3.7080818609208075,0.00034621059303886856,0.12304149394990924,100,730.7025198364258,421.47057564575067,-20.8521875,5.77731598412868,0.004808223634821432
tr,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.49722504679502494,0.5604261627776312,0.8872266853685709,0.3771290946261545,0.007968354410172468,100,727.7850659179687,464.54149483531637,-27.140625,5.570172903229755,0.0010703565824002335
tr,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-1.7522352628117452,0.6650067545728585,-2.6349134813483603,0.009783320486831924,0.0661576697162066,100,4975.122311401367,4643.456174668189,-4.246000201106072,6.812434132653212,-0.0003773558308509191
tr,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-0.7841293604386907,0.623026981425486,-1.2585800997648648,0.21117208870878088,0.015906405525763376,100,4365.703878784179,3254.3012261693084,-6.744102761745453,6.217298092672488,-0.00024095168392315738
tr,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.631874568328261,0.6445112322588913,2.5319567552125446,0.012931894031536495,0.06139982360672423,100,4753.841831054688,3047.1513958087517,-3.962725811600685,6.585719247016855,0.0005355410205652553
tr,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.302081771396381,0.6170301099268265,2.11024024670497,0.037384177760507946,0.04346489559323218,100,3991.7505407714843,2724.131982483249,-12.623312127590179,6.245524820375087,0.0004779804281764045
uk,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.018166110612437836,0.22864679763672496,0.07945053593665559,0.9368362865475302,6.440797033208807e-05,100,11937.180021362305,9876.708438981714,-5.927578125,2.2635607123266372,1.8392879292395876e-06
uk,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.8989198261055159,0.19674171453610553,4.569035235994899,1.4286939896199543e-05,0.17561213713537258,100,11346.68943359375,9630.263394741643,-6.149940185546875,2.1450809945428637,9.334322325974468e-05
uk,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.854921145386191,0.15390541140529854,5.554847861293319,2.3858195185774875e-07,0.23946307970872865,100,9100.09504272461,6607.083868996689,-7.87265625,1.7470558031992531,0.00012939462587993668
uk,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.33449060353651927,0.360805456344466,0.9270663668045431,0.3561696353394046,0.00869367602845784,100,10594.118006591796,7932.082421214127,-10.04546875,3.5874197610528085,4.21693302936356e-05
uk,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-2.6217255656954275,0.4409703973223849,-5.94535502068801,4.2469405475694585e-08,0.2650766873480094,100,5452.161424560547,4932.937575257347,6.043039367198944,5.092153207696905,-0.0005314734933694462
uk,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.3246587756297585,0.3303609444088823,-4.009731773832957,0.00011872567965805707,0.14093827118551397,100,4864.833665161133,3753.733282443011,4.96521044075489,3.5284953625794007,-0.000352891022339137
uk,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.42766454841671253,0.22585920204799084,1.8935006612032652,0.06124110834169016,0.035293917273798804,100,4949.130916748047,3226.407847104114,7.184388409852982,2.276424855480294,0.00013255129812573632
uk,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.220895128556528,0.3486951232437669,3.5013255052122445,0.0006986696290547639,0.11118592703328274,100,4521.794582519531,3144.2726469208815,3.833083513379097,3.661452885724965,0.00038829175000206303
uk,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.972871001423627,0.5540936022144078,-1.7557881872947023,0.08224897994903685,0.0304976949370903,100,947.1816174316406,807.102178118979,-19.904375,5.57085366410526,-0.0012053876544986985
uk,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.7108479864318407,0.6457928212516861,-1.1007368974062974,0.27370753392144054,0.012212497853970907,100,848.7786224365234,649.2390588690408,-20.271875,6.432421388705423,-0.001094894055927752
uk,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.961041753186585,0.5944325628932998,3.2990146832494274,0.0013532664414068695,0.0999554394575058,100,738.5172457885742,403.5850949382307,-21.494375,6.2027406681945845,0.004859053958587656
uk,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.7889795906770153,0.6713409650473562,1.175229327203891,0.24275043256152773,0.013897643339294285,100,780.1150231933593,489.6153320888984,-27.450625,6.692604914894871,0.0016114274594116712
uk,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-0.840328267645234,0.6339074804203858,-1.3256323574032556,0.18804339647458707,0.017615764728890294,100,5444.743611450195,4904.973002672535,-1.0939136213064193,6.331377700250552,-0.00017132169069786335
uk,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.585088266169782,0.6086957043631434,-2.604073356864254,0.010644680178794044,0.06471769911266263,100,4862.0162109375,3741.081582514253,-3.904346426725388,6.230772820569146,-0.0004236978614896974
uk,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,2.1892383991821514,0.6535426813381866,3.3498017217475247,0.001149156925507948,0.10273806271447103,100,4960.044841308594,3226.597494153942,-1.9984520196914672,6.8301048548951915,0.0006784975204216476
uk,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.3553028431872267,0.6748868235173756,2.008192775380705,0.04737489358212916,0.039524904857332295,100,4518.973024902344,3135.363112585236,-11.20738352537155,6.817119905310008,0.000432263439519043
vi,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.12693788175051346,0.21912508202175132,0.579294166506749,0.5637199521105658,0.0034126175433176675,100,8172.019749755859,8083.120432436203,-5.89625,2.172938512656342,1.5704069092071556e-05
vi,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.9421389039573682,0.20371910868920212,4.624695788330362,1.1471151409729622e-05,0.17914568439894984,100,7038.701278686523,5761.5873789718335,-6.291005859375,2.22593133056077,0.00016352071781396724
vi,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.866025263357488,0.1534712974301237,5.6429135470871605,1.6240370242405096e-07,0.24523926948274152,100,6893.796571044922,4711.512857440727,-7.54515625,1.7487815163685219,0.0001838104425396621
vi,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,0.12908385460298238,0.35617175074453,0.3624202490319618,0.7178184125619128,0.0013384961992327763,100,6634.915335693359,4668.842244665139,-10.05671875,3.52828253011358,2.7647936648637094e-05
vi,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-0.40314511071698284,0.30510426951852476,-1.3213355268779856,0.18946616984516373,0.017503747942835265,100,5013.8498101806645,4732.010907899657,6.3704018867015835,3.0471643010480087,-8.519530461013291e-05
vi,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.1263794589866107,0.3032656855218583,-3.714167189896021,0.00033899547302381475,0.12339579798747806,100,4333.915440063476,3339.7737812477476,4.53136348426342,3.2065243075799614,-0.0003372622018027199
vi,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.436768140466185,0.22654449569428783,1.9279574157281008,0.05675520866560436,0.03654275168781228,100,4570.776635742188,2958.295393729871,7.179328660964966,2.284811249185685,0.00014764182826093646
vi,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,1.016927665580951,0.348842280802552,2.9151502600011425,0.004405906644323923,0.0797957987562782,100,4093.01938659668,2710.847558068904,3.888567571043968,3.5999796792239724,0.00037513273756543074
vi,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.4860228967010966,0.5664630280808025,-0.857995796032373,0.39298833206700645,0.007455797450215704,100,930.94423828125,819.5153935892752,-21.1275,5.62872043629811,-0.0005930613390584846
vi,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.6909433333456012,0.6236599253301505,-1.1078847706622044,0.27062330727656186,0.012369653521924283,100,814.436957244873,629.5500258567884,-20.82125,6.212460827341288,-0.0010975193471007478
vi,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.6175607052773813,0.6063429908883368,2.6677321740085373,0.008936408739229053,0.06770369050420368,100,682.3619625854492,379.4683083683792,-21.6825,6.216621369361335,0.004262703023165481
vi,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.7123713190446085,0.6294697580364165,1.1317006257247324,0.2605219677401133,0.012900248577048837,100,755.9347952270508,471.9197339718229,-28.455625,6.272019305763894,0.0015095179704588118
vi,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-1.5648368397049515,0.6428838232975626,-2.4340896177452227,0.0167396203653703,0.057010383547181416,100,5009.713715209961,4704.142601762945,-2.530219002068043,6.553783345530392,-0.0003326508084849525
vi,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-1.6871553752349089,0.5635077488574305,-2.9940233806115155,0.0034852209587797212,0.0838054041882457,100,4337.66523803711,3334.47679983966,-5.96643136203289,5.827993616706886,-0.0005059730436019338
vi,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.320627900850074,0.6397819221910777,2.0641844588657423,0.041642370509091364,0.04166655341264767,100,4582.664608154297,2964.343595601382,-3.396584817171097,6.469737787022721,0.0004455043277741749
vi,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,1.2583496479270968,0.7040385842487983,1.7873305186387514,0.07697542306040635,0.03156840334554843,100,4098.790852661133,2707.2064014044972,-12.801657256484031,7.082311486465516,0.0004648148169545793
zh,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat,BTRM-Qwen2-7B,Chat,0.4943099516975708,0.16961046024574342,2.914383646983684,0.004415863633017673,0.07975718246206116,100,6279.46176574707,6051.17296105787,-7.669375,1.7503078970212642,8.168828669725468e-05
zh,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_chat-hard,BTRM-Qwen2-7B,Chat-Hard,0.9551607023863491,0.14363987367422734,6.649690492993863,1.6787655864002557e-09,0.3109189017407353,100,4955.854783325195,3798.950448728437,-7.71953125,1.712982332564959,0.00025142752327976666
zh,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_reasoning,BTRM-Qwen2-7B,Reasoning,0.7916018853310169,0.12950333270706207,6.112598562398613,1.9973287727120394e-08,0.2760253797279211,100,6349.087288818359,4292.17392129232,-7.6171875,1.5067191631882664,0.0001844291260901831
zh,CIR-AMS_BTRM_Qwen2_7b_0613,m_rewardbench_parallel_23lang_rejected_100_safety,BTRM-Qwen2-7B,Safety,-1.8652169910470435,0.4588940365139377,-4.064591915851564,9.717939060764467e-05,0.14426105949880352,100,4718.891906738281,3468.129835141683,-12.895,4.910828914246555,-0.000537816367815089
zh,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat,URM-LLaMA-8B,Chat,-1.1844112943366256,0.3105821414802901,-3.813520277410379,0.00023960955057616287,0.12922123152284967,100,4344.142512817383,4124.613072231569,6.374222320318222,3.2948496538670002,-0.0002871569462625533
zh,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,URM-LLaMA-8B,Chat-Hard,-1.6221962974659783,0.3233744837633207,-5.016463508769824,2.348219939075674e-06,0.20431880252702142,100,3574.3538330078127,2585.734940450111,4.037384962439537,3.588799853562937,-0.0006273637224330483
zh,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_reasoning,URM-LLaMA-8B,Reasoning,0.4736020616683988,0.22194043710253392,2.13391515242263,0.03534554263058721,0.044402089732394415,100,4278.78138671875,2719.1807801257028,6.927983875274658,2.2475630268582933,0.00017417086246340158
zh,LxzGordon_URM-LLaMa-3.1-8B,m_rewardbench_parallel_23lang_rejected_100_safety,URM-LLaMA-8B,Safety,0.7817948457391697,0.3573698875055881,2.18763492133048,0.03107383276574961,0.04656041046257333,100,3415.35091003418,2308.224029897829,3.6828885543346406,3.6231340518132207,0.00033869972568207555
zh,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-Gemma-27B,Chat,-0.07679806007266507,0.5745252041934374,-0.13367222101331494,0.893935891030843,0.0001822959730439017,100,818.4582189941407,682.9287885436756,-20.204375,5.688027825782413,-0.00011245397962565694
zh,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-Gemma-27B,Chat-Hard,-0.9629952216087694,0.6617501228771283,-1.4552248474422653,0.1488028536570381,0.021151902143779357,100,702.525114440918,524.1400095135031,-20.145625,6.6213938003546495,-0.0018372862291176808
zh,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-Gemma-27B,Reasoning,1.9118425138207518,0.6214901479332043,3.076223364406784,0.0027174741522177012,0.08805948989203717,100,636.2393023681641,351.86809904674703,-20.74625,6.442642484842691,0.005433406776573843
zh,Skywork_Skywork-Reward-Gemma-2-27B,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-Gemma-27B,Safety,0.8071781475070303,0.6589048020107903,1.2250299968125167,0.22350018626820717,0.01508229103733062,100,658.6889192199707,410.3685505424794,-27.646875,6.572577827372986,0.0019669590821226324
zh,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat,Skywork-LLaMA-8B,Chat,-2.385309042929833,0.7054442795062044,-3.3812862507007604,0.001037525012602386,0.10447567557703155,100,4349.521436767578,4105.690124706194,-7.191118927001953,7.379672019548671,-0.0005809763938530376
zh,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_chat-hard,Skywork-LLaMA-8B,Chat-Hard,-2.8272691775845167,0.6645464496266236,-4.254434252373212,4.797940372307472e-05,0.15590161879840114,100,3584.3255401611327,2584.2785367160614,-11.919038611650468,7.160475222094671,-0.0010940264903400207
zh,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_reasoning,Skywork-LLaMA-8B,Reasoning,1.49584786668432,0.6865842880211885,2.178680597243957,0.03175299853918142,0.04619760531671973,100,4298.866115722656,2724.684034501696,-6.665859986543655,6.959494473516392,0.0005489986536944965
zh,Skywork_Skywork-Reward-Llama-3.1-8B-v0.2,m_rewardbench_parallel_23lang_rejected_100_safety,Skywork-LLaMA-8B,Safety,0.7472019155714663,0.7672026979644364,0.9739302501854638,0.3324890499470686,0.009586196329514036,100,3427.5847521972655,2306.8708569586665,-18.054878023862837,7.631586251854646,0.00032390279382893704


==> within_language_effect/within_language_summary.csv <==
model_short,split,n_langs,beta_mean,beta_median,beta_std,beta_min,beta_max,r2_mean,r2_median,n_sig_pos,n_sig_neg,n_nonsig,frac_sig
BTRM-Qwen2-7B,Chat,23,0.20123273108612452,0.1690660076211429,0.15696658402383942,-0.016208899971047255,0.6059611998898453,0.014227859701235683,0.006090484044554436,3,0,20,0.13043478260869565
BTRM-Qwen2-7B,Chat-Hard,23,0.8129816583866728,0.7695592482074216,0.18452185318483952,0.469938810729675,1.2104144845816427,0.15369623992371267,0.12274747637716296,23,0,0,1.0
BTRM-Qwen2-7B,Reasoning,23,0.9050238544347574,0.92385681053174,0.08081839764792378,0.7598481901074333,1.035577708994911,0.252925783309372,0.2551198694980753,23,0,0,1.0
BTRM-Qwen2-7B,Safety,23,0.15319290445112957,0.26788218729663066,0.557018425639216,-1.8652169910470435,1.0393973696672285,0.021533156508948832,0.00869367602845784,2,1,20,0.13043478260869565
Skywork-Gemma-27B,Chat,23,-0.09424891715323472,-0.1827800564195487,0.6242888570375399,-0.972871001423627,1.7365484310342731,0.013058053701837286,0.005383100526310636,1,0,22,0.043478260869565216
Skywork-Gemma-27B,Chat-Hard,23,-0.8795187017947418,-0.8603542712557631,0.38724244209131414,-1.687312400320988,-0.17150509921051935,0.021892436241845833,0.021151902143779357,0,3,20,0.13043478260869565
Skywork-Gemma-27B,Reasoning,23,1.9735478937770634,1.961041753186585,0.3325470476237936,1.2026819709220748,2.4574489908359776,0.10347045663295563,0.10567884821187787,23,0,0,1.0
Skywork-Gemma-27B,Safety,23,0.7240326873215459,0.6942627938721062,0.38629603346414554,0.12138243895933427,1.7814482630917514,0.016859478302317297,0.013897643339294285,2,0,21,0.08695652173913043
Skywork-LLaMA-8B,Chat,23,-0.9208348957443605,-0.840328267645234,0.9482026477852621,-3.1300687574986377,1.1712708243413794,0.03162581925469963,0.018167725252191194,0,7,16,0.30434782608695654
Skywork-LLaMA-8B,Chat-Hard,23,-1.73027734123703,-1.6871553752349089,0.9461636444187362,-4.739349207642408,-0.01320489969619977,0.07057532574853241,0.06471769911266263,0,16,7,0.6956521739130435
Skywork-LLaMA-8B,Reasoning,23,1.61572150977489,1.6538574121461966,0.5398144088287118,0.4220329046244289,2.22003177338922,0.05792604560674815,0.06139982360672423,19,0,4,0.8260869565217391
Skywork-LLaMA-8B,Safety,23,1.6187805179039665,1.618740696886076,0.5277506914360036,0.7472019155714663,3.259623008313772,0.05423808189812642,0.049723533274650414,16,0,7,0.6956521739130435
URM-LLaMA-8B,Chat,23,-1.3837055797748545,-1.1844112943366256,1.0880704685765008,-4.447499747843618,0.3492755650296738,0.12809360133913247,0.07699429002472012,0,16,7,0.6956521739130435
URM-LLaMA-8B,Chat-Hard,23,-1.3309454664176035,-1.230724211483136,0.4549594576065128,-3.201845610403679,-0.7040551363505365,0.14141591781521323,0.13834284484626974,0,23,0,1.0
URM-LLaMA-8B,Reasoning,23,0.37117875872883704,0.4234492494834014,0.16898415686942514,-0.045565580624794405,0.663316579399347,0.03145573163497765,0.03250334487847085,8,0,15,0.34782608695652173
URM-LLaMA-8B,Safety,23,1.116245451103641,1.0533829008828146,0.29556441852944987,0.770184802032449,2.2855320549133338,0.10137386460401161,0.09113152452719067,23,0,0,1.0

